Encoding Optimization for Low-Complexity Spiking Neural Network Equalizers in IM/DD Systems

Neural encoding parameters for spiking neural networks (SNNs) are typically set heuristically. We propose a reinforcement learning-based algorithm to optimize them. Applied to an SNN-based equalizer and demapper in an IM/DD system, the method improves performance while reducing computational load and network size.

==> figures/txt/arnold.txt <==
nenc tmax4_ber tmax4_spikes tmax4_param tmax4_mac tmax6_ber tmax6_spikes tmax6_param tmax6_mac tmax8_ber tmax8_spikes tmax8_param tmax8_mac tmax10_ber tmax10_spikes tmax10_param tmax10_mac tmax60_ber tmax60_spikes tmax60_param tmax60_mac tmax60_noopt_ber tmax60_noopt_spikes tmax60_noopt_param tmax60_noopt_mac
4.000000 0.003224 29.214844 1280.000000 5120.000000 0.001809 31.445648 1280.000000 7680.000000 0.001224 48.989754 1280.000000 10240.000000 0.001032 49.114025 1280.000000 12800.000000 0.001272 476.922455 1280.000000 76800.000000 0.000626 164.000000 1280.000000 76800.000000
6.000000 0.001179 32.894421 1840.000000 7360.000000 0.000832 42.867867 1840.000000 11040.000000 0.000727 45.321972 1840.000000 14720.000000 0.000627 64.289536 1840.000000 18400.000000 0.000600 507.429016 1840.000000 110400.000000 0.000499 214.000000 1840.000000 110400.000000
8.000000 0.000755 42.273651 2400.000000 9600.000000 0.000546 46.246208 2400.000000 14400.000000 0.000497 59.142040 2400.000000 19200.000000 0.000456 57.388683 2400.000000 24000.000000 0.000428 427.914246 2400.000000 144000.000000 0.000425 203.000000 2400.000000 144000.000000
10.000000 0.000648 38.714844 2960.000000 11840.000000 0.000482 47.109859 2960.000000 17760.000000 0.000447 56.101097 2960.000000 23680.000000 0.000420 65.010452 2960.000000 29600.000000 0.000413 468.839111 2960.000000 177600.000000 0.000379 285.000000 2960.000000 177600.000000


==> figures/txt/ber.txt <==
var 6_8 10_10 noopt_6_8 noopt_10_10  noopt_60_60    60_60
15.000000 0.017141 0.016351 0.022051 0.016857   1.6014e-02  1.6518e-02
16.000000 0.010329 0.009596 0.014428 0.010079   9.4430e-03  9.7092e-03
17.000000 0.005751 0.005190 0.009039 0.005557   5.0242e-03  5.2586e-03
18.000000 0.002926 0.002540 0.005334 0.002791   2.4447e-03  2.5601e-03
19.000000 0.001327 0.001113 0.002992 0.001245   1.0455e-03  1.1051e-03
20.000000 0.000546 0.000420 0.001612 0.000493   3.8165e-04  4.1645e-04
21.000000 0.000198 0.000136 0.000853 0.000168   1.1680e-04  1.2805e-04
22.000000 0.000061 0.000033 0.000442 0.000049   2.9100e-05  3.2500e-05
23.000000 0.000018 0.000007 0.000233 0.000012   5.7500e-06  6.8000e-06

        
